Compose and Fuse: Revisiting the Foundational Bottlenecks in Multimodal Reasoning

Multimodal large language models (MLLMs) promise enhanced reasoning by integrating diverse inputs such as text, vision, and audio. Yet cross-modal reasoning remains underexplored, with conflicting reports on whether added modalities help or harm performance. These inconsistencies stem from a lack of controlled evaluation frameworks and analysis of models' internals to isolate when and why modality interactions support or undermine reasoning. We address this gap through a logic-grounded evaluation framework that categorizes multimodal reasoning into six interaction patterns, varying how facts are distributed across modalities and logically combined. Empirically, additional modalities enhance reasoning only when they provide independent and sufficient reasoning paths, while redundant or chained entailment support often hurts performance. Moreover, reasoning degrades in three systematic ways: weaker modalities drag down overall performance, conflicts bias preference toward certain modalities, and joint signals from different modalities fail to be integrated effectively. Therefore, we identify two core failures: task-composition bottleneck, where recognition and reasoning cannot be jointly executed in one pass, and fusion bottleneck, where early integration introduces bias. For further investigation, we find that attention patterns fail to encode fact usefulness, but a simple two-step prompting (recognize then reason) restores performance, confirming the task-composition bottleneck. Moreover, modality identity remains recoverable in early layers, and softening attention in early fusion improves reasoning, highlighting biased fusion as another failure mode. Overall, our findings show that integration, not perception, is the main barrier to multimodal reasoning, suggesting composition-aware training and early fusion control as promising directions.

==> figures/probe_modality_weights_qwen.csv <==
layer,head,weight
0 , 0 , 0.0504671148955822
0 , 1 , 0.054011568427085876
0 , 2 , 0.06240509822964668
0 , 3 , 0.05159023776650429
0 , 4 , 0.05340089276432991
0 , 5 , 0.05708669498562813
0 , 6 , 0.05663232132792473
0 , 7 , 0.05265596881508827
0 , 8 , 0.05970366671681404
0 , 9 , 0.06020364165306091
0 , 10 , 0.05644850432872772
0 , 11 , 0.058173660188913345
0 , 12 , 0.054844558238983154
0 , 13 , 0.057147521525621414
0 , 14 , 0.0836988165974617
0 , 15 , 0.019559066742658615
0 , 16 , 0.055572863668203354
0 , 17 , 0.08807389438152313
0 , 18 , 0.027557751163840294
0 , 19 , 0.037102844566106796
0 , 20 , 0.05785800516605377
0 , 21 , 0.07028619199991226
0 , 22 , 0.05449971929192543
0 , 23 , 0.07312247902154922
0 , 24 , 0.07405208051204681
0 , 25 , 0.07497868686914444
0 , 26 , 0.07355376332998276
0 , 27 , 0.07668205350637436
1 , 0 , 0.06948699802160263
1 , 1 , 0.05992966145277023
1 , 2 , 0.042470261454582214
1 , 3 , 0.06264445185661316
1 , 4 , 0.04741883650422096
1 , 5 , 0.027832750231027603
1 , 6 , 0.0531945675611496
1 , 7 , 0.05793692171573639
1 , 8 , 0.05421549081802368
1 , 9 , 0.060370445251464844
1 , 10 , 0.05028879642486572
1 , 11 , 0.05978555977344513
1 , 12 , 0.058228831738233566
1 , 13 , 0.055036500096321106
1 , 14 , 0.054785482585430145
1 , 15 , 0.03937232866883278
1 , 16 , 0.0543166883289814
1 , 17 , 0.05366670712828636
1 , 18 , 0.0483696423470974
1 , 19 , 0.044487714767456055
1 , 20 , 0.055268727242946625
1 , 21 , 0.0632685124874115
1 , 22 , 0.020535867661237717
1 , 23 , 0.04966622218489647
1 , 24 , 0.041509367525577545
1 , 25 , 0.03971349075436592
1 , 26 , 0.03924259915947914
1 , 27 , 0.04523034393787384
2 , 0 , 0.062088094651699066
2 , 1 , 0.0631352886557579
2 , 2 , 0.06254702806472778
2 , 3 , 0.06412746757268906
2 , 4 , 0.04889771342277527
2 , 5 , 0.062036603689193726
2 , 6 , 0.06410573422908783
2 , 7 , 0.04955323040485382
2 , 8 , 0.05205567181110382
2 , 9 , 0.049212418496608734
2 , 10 , 0.05350859463214874
2 , 11 , 0.055254749953746796
2 , 12 , 0.06034194305539131
2 , 13 , 0.05262238532304764
2 , 14 , 0.05073871836066246
2 , 15 , 0.05118999257683754
2 , 16 , 0.021587738767266273
2 , 17 , 0.058738697320222855
2 , 18 , 0.08027182519435883
2 , 19 , 0.04969659447669983
2 , 20 , 0.0276360884308815
2 , 21 , 0.05143273249268532
2 , 22 , 0.07259086519479752
2 , 23 , 0.05100246146321297
2 , 24 , 0.05822407454252243
2 , 25 , 0.05501585453748703
2 , 26 , 0.057389646768569946
2 , 27 , 0.05285985395312309
3 , 0 , 0.04177068918943405
3 , 1 , 0.05198651924729347
3 , 2 , 0.052286297082901
3 , 3 , 0.051329612731933594
3 , 4 , 0.053744178265333176
3 , 5 , 0.05685151368379593
3 , 6 , 0.05827292427420616
3 , 7 , 0.05475236475467682
3 , 8 , 0.036877576261758804
3 , 9 , 0.04851290211081505
3 , 10 , 0.05370498076081276
3 , 11 , 0.04709044098854065
3 , 12 , 0.049418725073337555
3 , 13 , 0.04686461761593819
3 , 14 , 0.05764508992433548
3 , 15 , 0.050729647278785706
3 , 16 , 0.050280459225177765
3 , 17 , 0.054065901786088943
3 , 18 , 0.052291616797447205
3 , 19 , 0.050319854170084
3 , 20 , 0.049307484179735184
3 , 21 , 0.056618086993694305
3 , 22 , 0.05594360828399658
3 , 23 , 0.0542854368686676
3 , 24 , 0.05435103178024292
3 , 25 , 0.057176683098077774
3 , 26 , 0.06746860593557358
3 , 27 , 0.05465523898601532
4 , 0 , 0.06076224520802498
4 , 1 , 0.04328903555870056
4 , 2 , 0.03430631011724472
4 , 3 , 0.03463955223560333
4 , 4 , 0.06140904873609543
4 , 5 , 0.022068973630666733
4 , 6 , 0.036317501217126846
4 , 7 , 0.017861878499388695
4 , 8 , 0.03737469017505646
4 , 9 , 0.04142999276518822
4 , 10 , 0.023054901510477066
4 , 11 , 0.036817990243434906
4 , 12 , 0.03460923209786415
4 , 13 , 0.02979811280965805
4 , 14 , 0.039731405675411224
4 , 15 , 0.02654855139553547
4 , 16 , 0.046024423092603683
4 , 17 , 0.04772947356104851
4 , 18 , 0.034092631191015244
4 , 19 , 0.0476180724799633
4 , 20 , 0.027151968330144882
4 , 21 , 0.04493821784853935
4 , 22 , 0.055152907967567444
4 , 23 , 0.026380635797977448
4 , 24 , 0.040167246013879776
4 , 25 , 0.038609057664871216
4 , 26 , 0.058913517743349075
4 , 27 , 0.04908933490514755
5 , 0 , 0.03097844496369362
5 , 1 , 0.028894513845443726
5 , 2 , 0.034125424921512604
5 , 3 , 0.0439237505197525
5 , 4 , 0.038529884070158005
5 , 5 , 0.006306535564363003
5 , 6 , 0.027913909405469894
5 , 7 , 0.04277502000331879
5 , 8 , 0.027504220604896545
5 , 9 , 0.03508918359875679
5 , 10 , 0.03932526707649231
5 , 11 , 0.03223344683647156
5 , 12 , 0.021269643679261208
5 , 13 , 0.03101988323032856
5 , 14 , 0.02105465531349182
5 , 15 , 0.04428257420659065
5 , 16 , 0.005116755608469248
5 , 17 , 0.022168027237057686
5 , 18 , 0.0476888045668602
5 , 19 , 0.05400682985782623
5 , 20 , 0.0316770076751709
5 , 21 , 0.04243524372577667
5 , 22 , 0.05021459609270096
5 , 23 , 0.03129282966256142
5 , 24 , 0.03681378439068794
5 , 25 , 0.020854849368333817
5 , 26 , 0.019925875589251518
5 , 27 , 0.04455556720495224
6 , 0 , 0.023797113448381424
6 , 1 , 0.02231551520526409
6 , 2 , 0.02443539910018444
6 , 3 , 0.022662604227662086
6 , 4 , 0.01978999190032482
6 , 5 , 0.02799971029162407
6 , 6 , 0.008364670909941196
6 , 7 , 0.04237345978617668
6 , 8 , 0.014295308850705624
6 , 9 , 0.04057660326361656
6 , 10 , 0.02320028841495514
6 , 11 , 0.043561313301324844
6 , 12 , 0.02254263311624527
6 , 13 , 0.07237230986356735
6 , 14 , 0.00689808651804924
6 , 15 , 0.022287236526608467
6 , 16 , 0.005239169113337994
6 , 17 , 0.010087206959724426
6 , 18 , 0.007909870706498623
6 , 19 , 0.04230060055851936
6 , 20 , 0.0158533938229084
6 , 21 , 0.018374003469944
6 , 22 , 0.018068060278892517
6 , 23 , 0.04303109273314476
6 , 24 , 0.03559949994087219
6 , 25 , 0.01647740602493286
6 , 26 , 0.014938918873667717
6 , 27 , 0.026047686114907265
7 , 0 , 0.030959319323301315
7 , 1 , 0.02700006403028965
7 , 2 , 0.025295544415712357
7 , 3 , 0.03895025700330734
7 , 4 , 0.016106408089399338
7 , 5 , 0.016035500913858414
7 , 6 , 0.03402920439839363
7 , 7 , 0.03916880860924721
7 , 8 , 0.021566355600953102
7 , 9 , 0.01335446909070015
7 , 10 , 0.0356423556804657
7 , 11 , 0.017916472628712654
7 , 12 , 0.01655006594955921
7 , 13 , 0.03191179409623146
7 , 14 , 0.03170260414481163
7 , 15 , 0.04027540981769562
7 , 16 , 0.008086058311164379
7 , 17 , 0.048810526728630066
7 , 18 , 0.029284873977303505
7 , 19 , 0.032324615865945816
7 , 20 , 0.028292972594499588
7 , 21 , 0.012218638323247433
7 , 22 , 0.06474189460277557
7 , 23 , 0.026415688917040825
7 , 24 , 0.0460548922419548
7 , 25 , 0.027844473719596863
7 , 26 , 0.05539798364043236
7 , 27 , 0.04524523392319679
8 , 0 , 0.021243538707494736
8 , 1 , 0.038814764469861984
8 , 2 , 0.011533686891198158
8 , 3 , 0.046015482395887375
8 , 4 , 0.031360384076833725
8 , 5 , 0.014252649620175362
8 , 6 , 0.028675973415374756
8 , 7 , 0.026543859392404556
8 , 8 , 0.025633640587329865
8 , 9 , 0.0208671186119318
8 , 10 , 0.05095145106315613
8 , 11 , 0.026272928342223167
8 , 12 , 0.017759129405021667
8 , 13 , 0.029335789382457733
8 , 14 , 0.028300000354647636
8 , 15 , 0.018773777410387993
8 , 16 , 0.023106228560209274
8 , 17 , 0.03319936990737915
8 , 18 , 0.03268210589885712
8 , 19 , 0.031090717762708664
8 , 20 , 0.03251149132847786
8 , 21 , 0.027149192988872528
8 , 22 , 0.03291040658950806
8 , 23 , 0.012548857368528843
8 , 24 , 0.04090077802538872
8 , 25 , 0.02427641861140728
8 , 26 , 0.03403130918741226
8 , 27 , 0.014484412036836147
9 , 0 , 0.05466093868017197
9 , 1 , 0.039826832711696625
9 , 2 , 0.05099192634224892
9 , 3 , 0.03855757415294647
9 , 4 , 0.054997142404317856
9 , 5 , 0.04225591570138931
9 , 6 , 0.041128888726234436
9 , 7 , 0.026981431990861893
9 , 8 , 0.00812308769673109
9 , 9 , 0.027848150581121445
9 , 10 , 0.06029056757688522
9 , 11 , 0.0330982431769371
9 , 12 , 0.025136170908808708
9 , 13 , 0.040979668498039246
9 , 14 , 0.007826391607522964
9 , 15 , 0.07432165741920471
9 , 16 , 0.04740002378821373
9 , 17 , 0.045466817915439606
9 , 18 , 0.04756641760468483
9 , 19 , 0.022557370364665985
9 , 20 , 0.01267181895673275
9 , 21 , 0.04572596400976181
9 , 22 , 0.04976442828774452
9 , 23 , 0.03174376115202904
9 , 24 , 0.0554623045027256
9 , 25 , 0.046247292309999466
9 , 26 , 0.029358822852373123
9 , 27 , 0.04577154666185379
10 , 0 , 0.025429844856262207
10 , 1 , 0.0206752959638834
10 , 2 , 0.038665566593408585
10 , 3 , 0.031376201659440994
10 , 4 , 0.02600906416773796
10 , 5 , 0.024367820471525192
10 , 6 , 0.048896025866270065
10 , 7 , 0.02252037636935711
10 , 8 , 0.019304577261209488
10 , 9 , 0.008196421898901463
10 , 10 , 0.02392122708261013
10 , 11 , 0.020119545981287956
10 , 12 , 0.033614229410886765
10 , 13 , 0.01639115810394287
10 , 14 , 0.027998095378279686
10 , 15 , 0.035108961164951324
10 , 16 , 0.02864553965628147
10 , 17 , 0.045728206634521484
10 , 18 , 0.05503112077713013
10 , 19 , 0.05623825266957283
10 , 20 , 0.0344286784529686
10 , 21 , 0.031074870377779007
10 , 22 , 0.01586015708744526
10 , 23 , 0.027802258729934692
10 , 24 , 0.014664273709058762
10 , 25 , 0.02973651885986328
10 , 26 , 0.03159453347325325
10 , 27 , 0.039442066103219986
11 , 0 , 0.0178240817040205
11 , 1 , 0.016976328566670418
11 , 2 , 0.022211315110325813
11 , 3 , 0.03855722397565842
11 , 4 , 0.032104846090078354
11 , 5 , 0.03751591965556145
11 , 6 , 0.037205033004283905
11 , 7 , 0.025774532929062843
11 , 8 , 0.018963070586323738
11 , 9 , 0.025815967470407486
11 , 10 , 0.010876728221774101
11 , 11 , 0.03246108070015907
11 , 12 , 0.03762638568878174
11 , 13 , 0.011647960171103477
11 , 14 , 0.019496599212288857
11 , 15 , 0.014409164898097515
11 , 16 , 0.024520663544535637
11 , 17 , 0.016891950741410255
11 , 18 , 0.02203972637653351
11 , 19 , 0.02932574599981308
11 , 20 , 0.014780690893530846
11 , 21 , 0.02561776153743267
11 , 22 , 0.05386815592646599
11 , 23 , 0.024146484211087227
11 , 24 , 0.004893084987998009
11 , 25 , 0.018290990963578224
11 , 26 , 0.009604668244719505
11 , 27 , 0.025005076080560684
12 , 0 , 0.038976553827524185
12 , 1 , 0.015078460797667503
12 , 2 , 0.042428143322467804
12 , 3 , 0.028946595266461372
12 , 4 , 0.0021500957664102316
12 , 5 , 0.0027307793498039246
12 , 6 , 0.01401558518409729
12 , 7 , 0.060818448662757874
12 , 8 , 0.030198412016034126
12 , 9 , 0.029063938185572624
12 , 10 , 0.03695360943675041
12 , 11 , 0.02670167200267315
12 , 12 , 0.04065317660570145
12 , 13 , 0.035417478531599045
12 , 14 , 0.02212916687130928
12 , 15 , 0.02933722920715809
12 , 16 , 0.029873227700591087
12 , 17 , 0.024257805198431015
12 , 18 , 0.029928304255008698
12 , 19 , 0.03480057790875435
12 , 20 , 0.01964787393808365
12 , 21 , 0.026333434507250786
12 , 22 , 0.02151516079902649
12 , 23 , 0.02034730836749077
12 , 24 , 0.014112096279859543
12 , 25 , 0.017657220363616943
12 , 26 , 0.020814266055822372
12 , 27 , 0.014114058576524258
13 , 0 , 0.03668629378080368
13 , 1 , 0.025312183424830437
13 , 2 , 0.033460699021816254
13 , 3 , 0.05343332141637802
13 , 4 , 0.024564452469348907
13 , 5 , 0.04460632801055908
13 , 6 , 0.04566771164536476
13 , 7 , 0.023945044726133347
13 , 8 , 0.024578219279646873
13 , 9 , 0.025511201471090317
13 , 10 , 0.00975826196372509
13 , 11 , 0.025017116218805313
13 , 12 , 0.010881023481488228
13 , 13 , 0.0418783575296402
13 , 14 , 0.027172209694981575
13 , 15 , 0.03419029712677002
13 , 16 , 0.06018087640404701
13 , 17 , 0.06398989260196686
13 , 18 , 0.028474122285842896
13 , 19 , 0.056567832827568054
13 , 20 , 0.05801478028297424
13 , 21 , 0.015274387784302235
13 , 22 , 0.0397232323884964
13 , 23 , 0.03012004867196083
13 , 24 , 0.008916550315916538
13 , 25 , 0.02801487408578396
13 , 26 , 0.04119371622800827
13 , 27 , 0.019700320437550545
14 , 0 , 0.024958591908216476
14 , 1 , 0.01736323907971382
14 , 2 , 0.01467552874237299
14 , 3 , 0.02188856713473797
14 , 4 , 0.02271357551217079
14 , 5 , 0.028056828305125237
14 , 6 , 0.04337554797530174
14 , 7 , 0.02042100951075554
14 , 8 , 0.005041991360485554
14 , 9 , 0.01431441493332386
14 , 10 , 0.027260316535830498
14 , 11 , 0.017264986410737038
14 , 12 , 0.020479001104831696
14 , 13 , 0.02222616598010063
14 , 14 , 0.05546792969107628
14 , 15 , 0.035971369594335556
14 , 16 , 0.03988858684897423
14 , 17 , 0.03130963817238808
14 , 18 , 0.013690152205526829
14 , 19 , 0.020288879051804543
14 , 20 , 0.02567092701792717
14 , 21 , 0.0398482084274292
14 , 22 , 0.04540133848786354
14 , 23 , 0.0234741922467947
14 , 24 , 0.02029808796942234
14 , 25 , 0.03158307075500488
14 , 26 , 0.00983605906367302
14 , 27 , 0.029477214440703392
15 , 0 , 0.03791484981775284
15 , 1 , 0.0255195964127779
15 , 2 , 0.04630868881940842
15 , 3 , 0.039925072342157364
15 , 4 , 0.018315333873033524
15 , 5 , 0.044680606573820114
15 , 6 , 0.0396428219974041
15 , 7 , 0.039942581206560135
15 , 8 , 0.05141088739037514
15 , 9 , 0.030148476362228394
15 , 10 , 0.04196729138493538
15 , 11 , 0.02321232296526432
15 , 12 , 0.04691631719470024
15 , 13 , 0.04048272967338562
15 , 14 , 0.009854882024228573
15 , 15 , 0.010713886469602585
15 , 16 , 0.026319891214370728
15 , 17 , 0.012230576016008854
15 , 18 , 0.035103388130664825
15 , 19 , 0.03215624764561653
15 , 20 , 0.035013966262340546
15 , 21 , 0.030292615294456482
15 , 22 , 0.02187526971101761
15 , 23 , 0.017906678840517998
15 , 24 , 0.01140748430043459
15 , 25 , 0.02087581902742386
15 , 26 , 0.04833553358912468
15 , 27 , 0.020139437168836594
16 , 0 , 0.004451177082955837
16 , 1 , 0.01900717243552208
16 , 2 , 0.01986793428659439
16 , 3 , 0.02541833557188511
16 , 4 , 0.03162876144051552
16 , 5 , 0.020915664732456207
16 , 6 , 0.014301743358373642
16 , 7 , 0.02170991525053978
16 , 8 , 0.0011986164608970284
16 , 9 , 0.024213703349232674
16 , 10 , 0.022334855049848557
16 , 11 , 0.03024391084909439
16 , 12 , 0.009415656328201294
16 , 13 , 0.026209577918052673
16 , 14 , 0.023498767986893654
16 , 15 , 0.014015587978065014
16 , 16 , 0.023384852334856987
16 , 17 , 0.020886272192001343
16 , 18 , 0.018258007243275642
16 , 19 , 0.005805162712931633
16 , 20 , 0.018682116642594337
16 , 21 , 0.03172411397099495
16 , 22 , 0.04104774445295334
16 , 23 , 0.014014731161296368
16 , 24 , 0.021832522004842758
16 , 25 , 0.019842494279146194
16 , 26 , 0.010144208557903767
16 , 27 , 0.02230287715792656
17 , 0 , 0.009625447914004326
17 , 1 , 0.008781508542597294
17 , 2 , 0.017520694062113762
17 , 3 , 0.012382963672280312
17 , 4 , 0.021433290094137192
17 , 5 , 0.0180242657661438
17 , 6 , 0.03294047340750694
17 , 7 , 0.023362500593066216
17 , 8 , 0.014616547152400017
17 , 9 , 0.014095289632678032
17 , 10 , 0.041918136179447174
17 , 11 , 0.030522646382451057
17 , 12 , 0.026178117841482162
17 , 13 , 0.01247623935341835
17 , 14 , 0.009057661518454552
17 , 15 , 0.00829356350004673
17 , 16 , 0.01604347862303257
17 , 17 , 0.01046362891793251
17 , 18 , 0.005633542779833078
17 , 19 , 0.011276151984930038
17 , 20 , 0.021719608455896378
17 , 21 , 0.0004464894882403314
17 , 22 , 0.029676202684640884
17 , 23 , 0.017876798287034035
17 , 24 , 0.01709403283894062
17 , 25 , 0.011288558132946491
17 , 26 , 0.010648843832314014
17 , 27 , 0.010365244001150131
18 , 0 , 0.028758255764842033
18 , 1 , 0.016991976648569107
18 , 2 , 0.013164975680410862
18 , 3 , 0.033525560051202774
18 , 4 , 0.013380498625338078
18 , 5 , 0.004658117890357971
18 , 6 , 0.01722905971109867
18 , 7 , 0.002834974555298686
18 , 8 , 0.007035022601485252
18 , 9 , 0.03895119950175285
18 , 10 , 0.018442831933498383
18 , 11 , 0.02152886427938938
18 , 12 , 0.027426721528172493
18 , 13 , 0.02665681578218937
18 , 14 , 0.010403189808130264
18 , 15 , 0.02635546773672104
18 , 16 , 0.008933867327868938
18 , 17 , 0.008216587826609612
18 , 18 , 0.007712971419095993
18 , 19 , 0.012124534696340561
18 , 20 , 0.003999495413154364
18 , 21 , 0.01749970018863678
18 , 22 , 0.02952890284359455
18 , 23 , 0.04095990210771561
18 , 24 , 0.018177224323153496
18 , 25 , 0.009467918425798416
18 , 26 , 0.017202895134687424
18 , 27 , 0.024168485775589943
19 , 0 , 0.003116243751719594
19 , 1 , 0.031197400763630867
19 , 2 , 0.052906282246112823
19 , 3 , 0.04848157986998558
19 , 4 , 0.026702430099248886
19 , 5 , 0.042572349309921265
19 , 6 , 0.05645737424492836
19 , 7 , 0.024785621091723442
19 , 8 , 0.02763533405959606
19 , 9 , 0.04782445728778839
19 , 10 , 0.028074301779270172
19 , 11 , 0.01849248632788658
19 , 12 , 0.014318572357296944
19 , 13 , 0.029158690944314003
19 , 14 , 0.015985539183020592
19 , 15 , 0.01445026881992817
19 , 16 , 0.0018400882836431265
19 , 17 , 0.0034655192866921425
19 , 18 , 0.020452503114938736
19 , 19 , 0.00809062272310257
19 , 20 , 0.022443627938628197
19 , 21 , 0.025799065828323364
19 , 22 , 0.020297657698392868
19 , 23 , 0.006444148253649473
19 , 24 , 0.030148472636938095
19 , 25 , 0.03687955439090729
19 , 26 , 0.003402407979592681
19 , 27 , 0.022152692079544067
20 , 0 , 0.031350620090961456
20 , 1 , 0.023421917110681534
20 , 2 , 0.018221937119960785
20 , 3 , 0.018822629004716873
20 , 4 , 0.014646456576883793
20 , 5 , 0.008493796922266483
20 , 6 , 0.02085947059094906
20 , 7 , 0.014428913593292236
20 , 8 , 0.01567002572119236
20 , 9 , 0.02700921893119812
20 , 10 , 0.02716941572725773
20 , 11 , 0.02136857621371746
20 , 12 , 0.03976181149482727
20 , 13 , 0.02430886961519718
20 , 14 , 0.02309482730925083
20 , 15 , 0.03734409064054489
20 , 16 , 0.02443639002740383
20 , 17 , 0.03535768762230873
20 , 18 , 0.038207221776247025
20 , 19 , 0.0372297503054142
20 , 20 , 0.010855242609977722
20 , 21 , 0.019782155752182007
20 , 22 , 0.01903310976922512
20 , 23 , 0.04272934049367905
20 , 24 , 0.02284153364598751
20 , 25 , 0.022497788071632385
20 , 26 , 0.039752259850502014
20 , 27 , 0.010552899911999702
21 , 0 , 0.04504548758268356
21 , 1 , 0.04964983090758324
21 , 2 , 0.017002996057271957
21 , 3 , 0.020545711740851402
21 , 4 , 0.03607179597020149
21 , 5 , 0.02651902846992016
21 , 6 , 0.01215780433267355
21 , 7 , 0.010050080716609955
21 , 8 , 0.0292695052921772
21 , 9 , 0.054248519241809845
21 , 10 , 0.02345852181315422
21 , 11 , 0.02650558203458786
21 , 12 , 0.04566405713558197
21 , 13 , 0.026306286454200745
21 , 14 , 0.021723859012126923
21 , 15 , 0.030120505020022392
21 , 16 , 0.018112480640411377
21 , 17 , 0.009839313104748726
21 , 18 , 0.030016779899597168
21 , 19 , 0.007445727940648794
21 , 20 , 0.03400488197803497
21 , 21 , 0.04131152853369713
21 , 22 , 0.02636622078716755
21 , 23 , 0.018985291942954063
21 , 24 , 0.027297841385006905
21 , 25 , 0.03333273157477379
21 , 26 , 0.024129528552293777
21 , 27 , 0.04171697795391083
22 , 0 , 0.007018337957561016
22 , 1 , 0.022446688264608383
22 , 2 , 0.03386406600475311
22 , 3 , 0.023446787148714066
22 , 4 , 0.012777494266629219
22 , 5 , 0.01781683787703514
22 , 6 , 0.031306132674217224
22 , 7 , 0.010009211488068104
22 , 8 , 0.025291496887803078
22 , 9 , 0.008420255035161972
22 , 10 , 0.00023365132801700383
22 , 11 , 0.02106187306344509
22 , 12 , 0.04090702906250954
22 , 13 , 0.023528730496764183
22 , 14 , 0.05189492926001549
22 , 15 , 0.025359563529491425
22 , 16 , 0.03616734594106674
22 , 17 , 0.034373655915260315
22 , 18 , 0.04323476180434227
22 , 19 , 0.039051398634910583
22 , 20 , 0.05243551731109619
22 , 21 , 0.028024636209011078
22 , 22 , 0.0038953847251832485
22 , 23 , 0.013565714471042156
22 , 24 , 0.013248302042484283
22 , 25 , 0.020754892379045486
22 , 26 , 0.028868040069937706
22 , 27 , 0.02160271443426609
23 , 0 , 0.012038917280733585
23 , 1 , 0.054007988423109055
23 , 2 , 0.047734569758176804
23 , 3 , 0.027473026886582375
23 , 4 , 0.008289581164717674
23 , 5 , 0.04135209694504738
23 , 6 , 0.025778470560908318
23 , 7 , 0.03269554302096367
23 , 8 , 0.01819896697998047
23 , 9 , 0.0088131632655859
23 , 10 , 0.029068678617477417
23 , 11 , 0.024097412824630737
23 , 12 , 0.005071848165243864
23 , 13 , 0.017258133739233017
23 , 14 , 0.020809920504689217
23 , 15 , 0.023109380155801773
23 , 16 , 0.012547073885798454
23 , 17 , 0.021967895328998566
23 , 18 , 0.011348011903464794
23 , 19 , 0.018642710521817207
23 , 20 , 0.029927674680948257
23 , 21 , 0.0196518711745739
23 , 22 , 0.03273263946175575
23 , 23 , 0.012754268012940884
23 , 24 , 0.016210105270147324
23 , 25 , 0.016636550426483154
23 , 26 , 0.013675463385879993
23 , 27 , 0.015230725519359112
24 , 0 , 0.04392750561237335
24 , 1 , 0.01260454673320055
24 , 2 , 0.04428950324654579
24 , 3 , 0.01978839933872223
24 , 4 , 0.044357847422361374
24 , 5 , 0.022849055007100105
24 , 6 , 0.03356929123401642
24 , 7 , 0.05433306470513344
24 , 8 , 0.04675063490867615
24 , 9 , 0.03786933794617653
24 , 10 , 0.054727278649806976
24 , 11 , 0.04628203809261322
24 , 12 , 0.03742910549044609
24 , 13 , 0.0403045117855072
24 , 14 , 0.03327154368162155
24 , 15 , 0.036117371171712875
24 , 16 , 0.03215591236948967
24 , 17 , 0.03641409054398537
24 , 18 , 0.0029684624169021845
24 , 19 , 0.020034663379192352
24 , 20 , 0.04012533277273178
24 , 21 , 0.010552599094808102
24 , 22 , 0.033759910613298416
24 , 23 , 0.02918895147740841
24 , 24 , 0.01767653040587902
24 , 25 , 0.029284704476594925
24 , 26 , 0.009960729628801346
24 , 27 , 0.005161108914762735
25 , 0 , 0.03917839750647545
25 , 1 , 0.02104261890053749
25 , 2 , 0.012141699902713299
25 , 3 , 0.02044983021914959
25 , 4 , 0.037262070924043655
25 , 5 , 0.024233514443039894
25 , 6 , 0.03092755749821663
25 , 7 , 0.029842881485819817
25 , 8 , 0.013304430991411209
25 , 9 , 0.01587790437042713
25 , 10 , 0.012028650380671024
25 , 11 , 0.016469502821564674
25 , 12 , 0.017500000074505806
25 , 13 , 0.016376953572034836
25 , 14 , 0.032658375799655914
25 , 15 , 0.011225673370063305
25 , 16 , 0.021738329902291298
25 , 17 , 0.02998778223991394
25 , 18 , 0.03666107356548309
25 , 19 , 0.02178288623690605
25 , 20 , 0.015910428017377853
25 , 21 , 0.022964995354413986
25 , 22 , 0.02409425564110279
25 , 23 , 0.02269379235804081
25 , 24 , 0.028227616101503372
25 , 25 , 0.017470169812440872
25 , 26 , 0.01664254441857338
25 , 27 , 0.02241920307278633
26 , 0 , 0.022582625970244408
26 , 1 , 0.0064664059318602085
26 , 2 , 0.026714013889431953
26 , 3 , 0.019293710589408875
26 , 4 , 0.00926491990685463
26 , 5 , 0.0106348916888237
26 , 6 , 0.00951449852436781
26 , 7 , 0.039127569645643234
26 , 8 , 0.05428376421332359
26 , 9 , 0.031835008412599564
26 , 10 , 0.05943295359611511
26 , 11 , 0.04646575450897217
26 , 12 , 0.06375894695520401
26 , 13 , 0.02652963250875473
26 , 14 , 0.016484607011079788
26 , 15 , 0.019219599664211273
26 , 16 , 0.01937040314078331
26 , 17 , 0.012905954383313656
26 , 18 , 0.013199949637055397
26 , 19 , 0.004766541533172131
26 , 20 , 0.031337618827819824
26 , 21 , 0.0209461972117424
26 , 22 , 0.01598106138408184
26 , 23 , 0.020301098003983498
26 , 24 , 0.01638498157262802
26 , 25 , 0.009967884048819542
26 , 26 , 0.03391111269593239
26 , 27 , 0.02034401334822178
27 , 0 , 0.02193724550306797
27 , 1 , 0.026309501379728317
27 , 2 , 0.017063140869140625
27 , 3 , 0.006071503274142742
27 , 4 , 0.023319266736507416
27 , 5 , 0.04387611523270607
27 , 6 , 0.011946428567171097
27 , 7 , 0.017877092584967613
27 , 8 , 0.027163229882717133
27 , 9 , 0.0393521748483181
27 , 10 , 0.05233219265937805
27 , 11 , 0.01946042664349079
27 , 12 , 0.014922336675226688
27 , 13 , 0.05358957499265671
27 , 14 , 0.004468114115297794
27 , 15 , 0.01796918362379074
27 , 16 , 0.04153205081820488
27 , 17 , 0.016263065859675407
27 , 18 , 0.037479378283023834
27 , 19 , 0.025805959478020668
27 , 20 , 0.010783599689602852
27 , 21 , 0.01958811655640602
27 , 22 , 0.007578979711979628
27 , 23 , 0.006672951392829418
27 , 24 , 0.01605786755681038
27 , 25 , 0.03667488694190979
27 , 26 , 0.02396584302186966
27 , 27 , 0.00658647483214736

